Phase Curves of Hot Neptune LTT 9779b Suggest a High-Metallicity Atmosphere

Phase curve measurements provide a global view of the composition, thermal structure, and dynamics of exoplanet atmospheres. Although most of the dozens of phase curve measurements made to date are of large, massive hot Jupiters, there is considerable interest in probing the atmospheres of the smaller planets that are the more typical end product of planet formation. One such planet is the ultra-hot Neptune LTT 9779b, a rare denizen of the Neptune desert. A companion paper presents the planet's secondary eclipses and day-side thermal emission spectrum; in this work we describe the planet's optical and infrared phase curves, characterized using Spitzer and TESS photometry. We detect LTT 9779b's thermal phase variations at 4.5um, finding a phase amplitude of 358+/-106 ppm and a longitude of peak emission -10 deg +/- 21 deg east of the substellar point. Combined with our secondary eclipse observations, these phase curve measurements imply a 4.5um day-side brightness temperature of 1800+/-120 K, a night-side brightness temperature of 700+/-430 K (<1350 K at 2 sigma confidence), and a day-night brightness temperature contrast of 1110+/-460 K. We compare our data to the predictions of 3D GCMs and to similar observations of hot Jupiters experiencing similar levels of stellar irradiation. Though not conclusive, our measurement of its small 4.5um phase offset, the relatively large amplitude of the phase variation, and the qualitative differences between our target's day-side emission spectrum and those of hot Jupiters of similar temperatures all suggest a super-Solar atmospheric metallicity for LTT 9779b, as might be expected given its size and mass. Finally, we provide a refined ephemeris (P=0.79207022+/-0.00000069 d, T0=2458783.51636+/-0.00027, BJD_TDB) to enable efficient scheduling of future observations to further characterize the atmosphere of this intriguing planet. (abstract abridged)

==> irac2_phase_measurements.txt <==
Title: Phase Curves of Hot Neptune LTT 9779b Suggest a 
       High-Metallicity Atmosphere  
Authors: Crossfield I.J.M., Dragomir D., Cowan N.B., Daylan T., Wong I., 
         Kataria T., Deming D., Kreidberg L., Mikal-Evans T., Gorjian V.,
         Jenkins J.S., Benneke B., Collins K.A., Burke C.J., Henze C.E., 
         McDermott S., Mireles I., Watanabe D., Wohler B., Ricker G., 
         Vanderspek R., Seager S., Jenkins J.M.
Figure: Derived parameters from all IRAC 4.5 #m phase curve measurements 
        of planets on nearly-circular orbits
================================================================================
Byte-by-byte Description of file: datafile12.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1- 13 A13    ---     ID       Planet identifier
  15- 38 A24    ---     Ref      Reference (1)
  40- 42 F3.1   um      Mode     Wavelength at which observation were made
  44- 52 F9.6   Mjup    Mp       ? Planetary mass
  54- 58 F5.3   ---     Sep      Planetary separation in stellar radii
  60- 76 F17.15 ---     Rp       Planetary radius in stellar radii
  78- 82 I5     K       Teff     Effective stellar temperature
  84- 94 F11.9  ---     DF/F     Flux contrast in phase curve (2)
  96-116 F21.19 ---   e_DF/F     Uncertainty in DF/F
 118-134 F17.13 ---     Offset   Eastward phase offset
 136-152 F17.14 ---   e_Offset   Uncertainty in Offset
 154-164 F11.6  ppm     ecldep   Eclipse depth
 166-184 F19.15 ppm   e_ecldep   Uncertainty in ecldep
 186-189 I4     K       TeqMax   Maximum equilibrium temperature
 191-194 I4     K       Tday     Planetary day side temperature
 196-199 I4     K     e_Tday     Uncertainty in Tday
 201-204 I4     K       Tnight   Planetary night side temperature
 206-209 I4     K     e_Tnight   Uncertainty in Tnight
 211-214 I4     ---     DeltaT   Day-night temperature contrast
 216-219 I4     ---   e_DeltaT   Uncertainty in DeltaT
 221-226 F6.4   ---     aobs     Normalized day-night temperature contrast (3)
 228-233 F6.4   ---   e_aobs     Uncertainty in aobs 
 235-240 F6.4   ---     AB       ? Bond albedo
 242-247 F6.4   ---   e_AB       ? Uncertainty in AB 
 249-254 F6.4   ---     epsilon  ? Global heat recirculation efficiency
 256-261 F6.4   ---   e_epsilon  ? Uncertainty in epsilon
--------------------------------------------------------------------------------
Note (1):
         Bell et al. (2019) = [2019MNRAS.489.1995B];
   Crossfield et al. (2020) = This work;
         Dang et al. (2018) = [2018NatAs...2..220D];
       Demory et al. (2016) = [2016Natur.532..207D];
      Keating et al. (2020) = [2020NatAs...3.1092K];
      Knutson et al. (2012) = [2012ApJ...754...22K];
    Kreidberg et al. (2018) = [2018AJ....156...17K];
    Kreidberg et al. (2019) = [2019Natur.573...87N];
    Mansfield et al. (2020) = [2020ApJ...888L..15M];
       Maxted et al. (2013) = [2013MNRAS.428.2645M];
   May and Stevenson (2020) = [2020AJ....160..140M];
         Wong et al. (2015) = [2015ApJ...811..122W];
         Wong et al. (2016) = [2016ApJ...823..122W];
       Zellem et al. (2014) = [2014ApJ...790...53Z];
        Zhang et al. (2018) = [2018AJ....155...83Z].
Note (2): Relative to the mean flux level.
Note (3): (Tday - Tnight) / Tday.
--------------------------------------------------------------------------------
55 Cancri e   Demory et al. (2016)     4.5  0.0264   3.44  0.021307275752663  5196 0.00015     0.000034               41.              12.                  0.000154   0.000023          2530 2461  189  671  455 1790  423 0.7273 0.1767 0.0985 0.1629 0.0146 0.1009
CoRoT-2b      Dang et al. (2018)       4.5  3.27377  6.7   0.1667             5625 0.0043      0.0002                -23.               4.                  0.0043     0.0002            1963 1741   26  481  220 1260  215 0.7237 0.1255 0.3761 0.0433 0.0154 0.0270
HAT-P-7b      Wong et al. (2016)       4.5  1.75488  3.82  0.0834             6350 0.00116     0.00019                -4.1              7.5                 0.0019     0.00006           2935 2491   43 1561  180  930  172 0.3733 0.0697 0.3484 0.0802 0.3271 0.1091
HD 149026b    Zhang et al. (2018)      4.5  0.359036 7.11  0.0491             6160 0.000328    0.000046               24.3              5.1                 0.000385   0.000023          2086 1851   50  921  322  930  317 0.5024 0.1730 0.3186 0.0919 0.1483 0.0891
HD 189733b    Knutson et al. (2012)    4.5  1.14039  8.81  0.1546             5040 0.000982    0.000089               20.1351351351351  5.54054054054054    0.001787   0.000038          1533 1231    8  961   33  270   32 0.2193 0.0265 0.3292 0.0397 0.6118 0.0511
HD 209458b    Zellem et al. (2014)     4.5  0.68851  8.76  0.1209             6065 0.00109     0.000115               40.9              6.                  0.001317   0.00005           1851 1431   20  821  270  610  261 0.4263 0.1871 0.5789 0.0480 0.2447 0.1198
KELT-9b       Mansfield et al. (2020)  4.5  2.88     3.15  0.08225           10170 0.001906779 0.0000377580700199912  18.7              2.2                 0.003131   0.000062          5176 4601   65 2511   89 2090   50 0.4542 0.0136 0.2843 0.0476 0.2061 0.0179
LHS 3844b     Kreidberg et al. (2019)  4.5           7.109 0.0635             3036 0.00035     0.00004                 6.               6.                  0.00038    0.00004           1028 1031   25  561  202  470  194 0.4559 0.1927 0.0596 0.0464 0.0060 0.0315
LTT 9779 b    Crossfield et al. (2020) 4.5  0.0912   3.877 0.0455             5443 0.000358    0.000104              -10.              21.                  0.000375   0.000062          2497 1831  130  681  413 1150  399 0.6281 0.2168 0.7021 0.1031 0.0495 0.1587
LTT9779_GCM1  Crossfield et al. (2020) 4.5  0.0912   3.877 0.0455             5443 0.000113    0.000001               57.6              0.1                 0.000291   0.000001          2497 1601    2 1311    2  290    4 0.1811 0.0024 0.7048 0.0016 0.6854 0.0046
LTT9779_GCM30 Crossfield et al. (2020) 4.5  0.0912   3.877 0.0455             5443 0.000261    0.000001               21.6              0.1                 0.000511   0.000001          2497 2091    2 1501    3  590    4 0.2822 0.0021 0.2916 0.0034 0.4908 0.0039
Qatar-1b      Keating et al. (2020)    4.5  1.09     6.14  0.1445             4860 0.001836    0.000114               -4.               7.                  0.003      0.0002            1771 1551   41 1091   70  460   42 0.2966 0.0316 0.1741 0.1007 0.4637 0.0584
WASP-103b     Kreidberg et al. (2018)  4.5  1.485    2.982 0.1093             6110 0.00471938  0.000235969             1.               0.4                 0.005686   0.000138          3196 3311   52 1351  156 1960  132 0.5920 0.0440 0.0261 0.     0.0277 0.
WASP-12b      Bell et al. (2019)       4.5  1.356    3.033 0.1173             6300 0.00457     0.053160848715675      15.               5.               4140.       220.                3267 5991 1458 4461 1217 1530 1395 0.2554 0.2718 0.8708 0.2909 0.0991 0.2557
WASP-14b      Wong et al. (2015)       4.5  7.26461  5.929 0.101              6475 0.001572    0.000046               10.5              2.35                0.002241   0.0000087         2402 2241   44 1301   73  940   40 0.4195 0.0234 0.1002 0.0649 0.2547 0.0342
WASP-18b      Maxted et al. (2013)     4.5 10.173    3.584 0.09354            6400 0.00366     0.00022                -3.6              7.5170206864156     0.00379    0.000152643375225 3053 3311   76  821  378 2490  363 0.7520 0.1130                            
WASP-19b      Wong et al. (2016)       4.5  1.13346  3.78  0.1425             5500 0.00474     0.00043                12.9              3.6                 0.00584    0.00029           2555 2331   62 1131  334 1200  301 0.5148 0.1388 0.2446 0.1021 0.1353 0.0752
WASP-33b      Zhang et al. (2018)      4.5  2.       3.79  0.1066             7400 0.003584    0.000188               19.8              3.                  0.00425    0.00016           3433 3311   96 1311  243 2000  189 0.6040 0.0666 0.1011 0.0703 0.0630 0.0338
WASP-43b      May and Stevenson (2020) 4.5  2.034    4.918 0.1594             4520 0.003226    0.000166               20.6              2.                  0.003768   0.000116          1841 1521   21  821  161  700  151 0.4602 0.1037 0.4690 0.0510 0.1983 0.0732

